Deep Neural Network Approximation for Custom Hardware: Where We've Been, Where We're Going

Deep neural networks have proven to be particularly effective in visual and audio recognition tasks. Existing models tend to be computationally expensive and memory intensive, however, and so methods for hardware-oriented approximation have become a hot topic. Research has shown that custom hardware-based neural network accelerators can surpass their general-purpose processor equivalents in terms of both throughput and energy efficiency. Application-tailored accelerators, when co-designed with approximation-based network training methods, transform large, dense and computationally expensive networks into small, sparse and hardware-efficient alternatives, increasing the feasibility of network deployment. In this article, we provide a comprehensive evaluation of approximation methods for high-performance network inference along with in-depth discussion of their effectiveness for custom hardware implementation. We also include proposals for future research based on a thorough analysis of current trends. This article represents the first survey providing detailed comparisons of custom hardware accelerators featuring approximation for both convolutional and recurrent neural networks, through which we hope to inspire exciting new developments in the field.

==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/algo_prune.txt <==
compRatio	category	method																	errorRate	anchor
1			base		AlexNet																	42.8		south
35			hybrid		\shortstack{Deep\\Comp.~\cite{PRU_CNN_DEEP_COMPRESSION}}				42.8		south
18.8		share		\shortstack{Quantised\\CNN~\cite{PRU_CNN_QUANTIZED_CNN}}				44.2		south
1.04		prune		\shortstack{Str. Brain\\Damage\\\cite{PRU_CNN_GROUP_WISE_BRAIN_DAMAGE}}	44.2		north
1.53		prune		\shortstack{{Less is More}\\\cite{PRU_CNN_LESS_IS_MORE}}				43.3		south
1.54		prune		\shortstack{Data Free\\\cite{PRU_CNN_DATA_FREE}}						44.4		south
9			prune		\shortstack{Network\\Pruning~\cite{PRU_CNN_TRAIN_PRUNE_RETRAIN}}		42.8		south
3.7			struct		\shortstack{Fastfood-\\16-AD~\cite{SM_CNN_ADAPTIVE_FASTFOOD_TRANSFORM}}	42.9		north
5			fact		\shortstack{SVD CP\\\cite{LRF_SVD_WITH_OPTIMISER}}						44			south
62			hybrid		\shortstack{CirCNN\\\cite{SM_CNN_FPGA_CIRCNN}}							45			north
17.7		prune		\shortstack{DNS\\\cite{PRU_CNN_DNS}}									43.1		south


==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/algo_quant.txt <==
compRatio	category	method												errorRate	anchor
1			base		AlexNet												42.8		south
4			fixed32		\shortstack{DoReFa-Net\\\cite{BNN_CNN_DoReFa-Net}}	47			south
16			tern		WAGE~\cite{R_CNN_FXP_WAGE}							51.6		south
32			bin			\shortstack{Binary-\\Net~\cite{BNN_CNN_BinaryNet}}	72.1		north
32			bin			\shortstack{XNOR-\\Net\\\cite{BNN_CNN_XNOR-Net}}	55.8		south
32			bin			\shortstack{HWGQ\\\cite{BNN_CNN_HWGO}}				47.3		south
16			tern		TWN~\cite{TNN_CNN_TWN}								45.5		south
16			tern		TTQ~\cite{TNN_CNN_TTQ}								42.5		north
6.4			exp			\shortstack{INQ\\\cite{EXP_CNN_INCR}}				42.61		south
16			tern		FGQ~\cite{TNN_CNN_FGQ}								51			north



==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/roof.txt <==
platform	intensity	throughput
tpu			1			0.07
tpu			1350		100
tpu			20000		100
cpu			1			0.1
cpu			13			1.3
cpu			20000		1.3
gpu			1			0.3
gpu			9			2.7
gpu			20000		2.7
fpga_bin	1			0.005
fpga_bin	14644		73.22
fpga_bin	20000		73.22
fpga_8b		1			0.005
fpga_8b		915			4.576
fpga_8b		20000		4.576
fpga_16b	1			0.005
fpga_16b	276			1.378
fpga_16b	20000		1.378
fpgaK_bin	1			0.195
fpgaK_bin	256			50
fpgaK_bin	10000		50
fpgaK_4b	1			0.195
fpgaK_4b	51.2		10
fpgaK_4b	10000		10
fpgaK_8b	1			0.195
fpgaK_8b	15.36		3
fpgaK_8b	10000		3
fpgaK_32b	1			0.195
fpgaK_32b	4.096		0.8
fpgaK_32b	10000		0.8

==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/roof_embedded.txt <==
platform	intensity	throughput
gpu			1			0.0255
gpu			10			0.255
gpu			5000		0.255
dsp			1			0.0129
dsp			28			0.360
dsp			5000		0.360
fpga_16b	1			0.0075
fpga_16b	45			0.36
fpga_16b	5000		0.36
fpga_8b		1			0.0075
fpga_8b		130			1.093
fpga_8b		5000		1.093
fpga_bin	1			0.0075
fpga_bin	2000		17.400
fpga_bin	5000		17.400

==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/surface_precision_FPGA.txt <==
activation			weight			frameRate
1				1			51417
2				2			29537
8				1			18147

2				2			29537
8				1			18147
3				3			6320

3				3			6320
8				1			18147
4				4			6367

4				4			6367
8				1			18147
8				2			15087

4				4			6367
8				2			15087
8				8			2730


==> (CSUR) Deep Neural Network Approximation on FPGAs_ Where We've Been, Where We're Going/data/surface_precision_GPU.txt <==
activation			weight			frameRate
1				1			18714
2				2			18714
8				1			18714

2				2			18714
8				1			18714
3				3			18714

3				3			18714
8				1			18714
4				4			18714

4				4			18714
8				1			18714
8				2			18714

4				4			18714
8				2			18714
8				8			18714


==> data/algo_prune.txt <==
compRatio	category	method																	errorRate	anchor
1			base		AlexNet																	42.8		south
35			hybrid		\shortstack{Deep\\Comp.~\cite{PRU_CNN_DEEP_COMPRESSION}}				42.8		south
18.8		share		\shortstack{Quantised\\CNN~\cite{PRU_CNN_QUANTIZED_CNN}}				44.2		south
1.04		prune		\shortstack{Str. Brain\\Damage\\\cite{PRU_CNN_GROUP_WISE_BRAIN_DAMAGE}}	44.2		north
1.53		prune		\shortstack{{Less is More}\\\cite{PRU_CNN_LESS_IS_MORE}}				43.3		south
1.54		prune		\shortstack{Data Free\\\cite{PRU_CNN_DATA_FREE}}						44.4		south
9			prune		\shortstack{Network\\Pruning~\cite{PRU_CNN_TRAIN_PRUNE_RETRAIN}}		42.8		south
3.7			struct		\shortstack{Fastfood-\\16-AD~\cite{SM_CNN_ADAPTIVE_FASTFOOD_TRANSFORM}}	42.9		north
5			fact		\shortstack{SVD CP\\\cite{LRF_SVD_WITH_OPTIMISER}}						44			south
62			hybrid		\shortstack{CirCNN\\\cite{SM_CNN_FPGA_CIRCNN}}							45			north
17.7		prune		\shortstack{DNS\\\cite{PRU_CNN_DNS}}									43.1		south


==> data/algo_quant.txt <==
compRatio	category	method												errorRate	anchor
1			base		AlexNet												42.8		south
4			fixed32		\shortstack{DoReFa-Net\\\cite{BNN_CNN_DoReFa-Net}}	47			south
16			tern		WAGE~\cite{R_CNN_FXP_WAGE}							51.6		south
32			bin			\shortstack{Binary-\\Net~\cite{BNN_CNN_BinaryNet}}	72.1		north
32			bin			\shortstack{XNOR-\\Net\\\cite{BNN_CNN_XNOR-Net}}	55.8		south
32			bin			\shortstack{HWGQ\\\cite{BNN_CNN_HWGO}}				47.3		south
16			tern		TWN~\cite{TNN_CNN_TWN}								45.5		south
16			tern		TTQ~\cite{TNN_CNN_TTQ}								42.5		north
6.4			exp			\shortstack{INQ\\\cite{EXP_CNN_INCR}}				42.61		south
16			tern		FGQ~\cite{TNN_CNN_FGQ}								51			north



==> data/roof.txt <==
platform	intensity	throughput
tpu			1			0.07
tpu			1350		100
tpu			20000		100
cpu			1			0.1
cpu			13			1.3
cpu			20000		1.3
gpu			1			0.3
gpu			9			2.7
gpu			20000		2.7
fpga_bin	1			0.005
fpga_bin	14644		73.22
fpga_bin	20000		73.22
fpga_8b		1			0.005
fpga_8b		915			4.576
fpga_8b		20000		4.576
fpga_16b	1			0.005
fpga_16b	276			1.378
fpga_16b	20000		1.378
fpgaK_bin	1			0.195
fpgaK_bin	256			50
fpgaK_bin	10000		50
fpgaK_4b	1			0.195
fpgaK_4b	51.2		10
fpgaK_4b	10000		10
fpgaK_8b	1			0.195
fpgaK_8b	15.36		3
fpgaK_8b	10000		3
fpgaK_32b	1			0.195
fpgaK_32b	4.096		0.8
fpgaK_32b	10000		0.8

==> data/roof_embedded.txt <==
platform	intensity	throughput
gpu			1			0.0255
gpu			10			0.255
gpu			5000		0.255
dsp			1			0.0129
dsp			28			0.360
dsp			5000		0.360
fpga_16b	1			0.0075
fpga_16b	45			0.36
fpga_16b	5000		0.36
fpga_8b		1			0.0075
fpga_8b		130			1.093
fpga_8b		5000		1.093
fpga_bin	1			0.0075
fpga_bin	2000		17.400
fpga_bin	5000		17.400

==> data/surface_precision_FPGA.txt <==
activation			weight			frameRate
1				1			51417
2				2			29537
8				1			18147

2				2			29537
8				1			18147
3				3			6320

3				3			6320
8				1			18147
4				4			6367

4				4			6367
8				1			18147
8				2			15087

4				4			6367
8				2			15087
8				8			2730


==> data/surface_precision_GPU.txt <==
activation			weight			frameRate
1				1			18714
2				2			18714
8				1			18714

2				2			18714
8				1			18714
3				3			18714

3				3			18714
8				1			18714
4				4			18714

4				4			18714
8				1			18714
8				2			18714

4				4			18714
8				2			18714
8				8			18714

